The SCUBA-2 Cosmology Legacy Survey: the nature of bright submm galaxies from 2 deg2 of 850-um imaging

We present physical properties [redshifts (z), star-formation rates (SFRs) and stellar masses (Mstar)] of bright (S850>4mJy) submm galaxies in the ~2deg2 COSMOS and UDS fields selected with SCUBA-2/JCMT. We complete the galaxy identification process for all (~2000) S/N>3.5 850-um sources, but focus our scientific analysis on a high-quality sub-sample of 651 S/N>4 sources with complete multi-wavelength coverage including 1.1-mm imaging. We check the reliability of our identifications, and the robustness of the SCUBA-2 fluxes by revisiting the recent ALMA follow-up of 29 sources in our sample. Considering >4mJy ALMA sources, our identification method has a completeness of ~86 per cent with a reliability of ~92 per cent, and only ~15-20 per cent of sources are significantly affected by multiplicity (when a secondary component contributes >1/3 of the primary source flux). The impact of source blending on the 850-um source counts as determined with SCUBA-2 is modest; scaling the single-dish fluxes by ~0.9 reproduces the ALMA source counts. For our final SCUBA-2 sample we find median z=2.40+0.10-0.04, SFR=287+-6Moyr-1, and log(Mstar/Mo)=11.12+-0.02 (the latter for 349/651 sources with optical identifications). These properties clearly locate bright submm galaxies on the high-mass end of the 'main sequence' of star-forming galaxies out to z~6, suggesting that major mergers are not a dominant driver of the high-redshift submm-selected population. Their number densities are also consistent with the evolving galaxy stellar mass function. Hence, the submm galaxy population is as expected, albeit reproducing the evolution of the main sequence of star-forming galaxies remains a challenge for theoretical models/simulations.

==> mr_table_readme.txt <==
Ra850		right ascention of a SCUBA-2 source			deg
dec850		declination     -||-					deg
num850		running number  -||-	
F850		flux density    -||-					mJy
E850		error on -||-						mJy

RAID		right ascention of an ID				deg
DECID		declination     -||-					deg

Ra14		right ascention of a radio ID				deg
DEC14		declination     -||-					deg
F14		radio flux density					uJy
E14		error on -||-						uJy
Sep85014	distance of a radio ID from the 850um position		arcsec
P14		probability of a chance association

Ra80		right ascention of a 8.0 um ID				deg
DEC80		declination     -||-					deg
F80		8.0 um flux density					uJy
E80		error on -||-						uJy
Sep85080	distance of an 8.0 um ID from the 850um position	arcsec
P80		probability of a chance association

Ra24		right ascention of a 24 um ID				deg
DEC24		declination     -||-					deg
F24		24 um flux density					uJy
E24		error on -||-						uJy
Sep85024	distance of a 24 um ID from the 850um position		arcsec
P24		probability of a chance association

F100		100 um flux density					Jy
E100		error on -||-						Jy
F160		160 um flux density					Jy
E160		error on -||-						Jy
F250		250 um flux density					Jy
E250		error on -||-						Jy
F350		350 um flux density					Jy
E350		error on -||-						Jy
F500		500 um flux density					Jy
E500		error on -||-						Jy

Pbest		the best (radio, 24 or 8.0) probability of chance alligment

F11		1.1 mm flux density					Jy
E11		error on -||-						Jy
RaAz		right ascention of an AzTEC 1.1 mm source		deg
DecAz		declination     -||-					deg
Sep850Az	distance of an AzTEC source from the 850um position	arcsec

useID		1: primaryID, 2: secondaryID, 3: tetriaryID, etc

zLWlow		long-wavelengt redshift (based on 100 um - 1.1mm)
zLWmerrlow	minus error on -||-
zLWperrlow	plus error on -||-

RAOpt		right ascention of an optical counterpart		deg
DECOpt		declination     -||-					deg
F0.374		0.374 um flux density					Jy
E0.374		error on -||-						Jy
F0.487		0.487 um flux density					Jy
E0.487		error on -||-						Jy
F0.625		0.625 um flux density					Jy
E0.625		error on -||-						Jy
F0.77		0.77 um flux density					Jy
E0.77		error on -||-						Jy
F0.9		0.9 um flux density					Jy
E0.9		error on -||-						Jy
F1.0		1.0 um flux density					Jy
E1.0		error on -||-						Jy
F1.25		1.25 um flux density					Jy
E1.25		error on -||-						Jy
F1.65		1.65 um flux density					Jy
E1.65		error on -||-						Jy
F2.15		2.15 um flux density					Jy
E2.15		error on -||-						Jy
F3.6		3.6 um flux density					Jy
E3.6		error on -||-						Jy
F4.5		4.5 um flux density					Jy
E4.5		error on -||-						Jy
SepIDOpt	distance of an optical source from the ID position	arcsec

zopt		photometric optical redshift
zoptmerr	minus error on -||-
zoptperr	plus error on -||-
mass		log10(stellar mass / MSun) 
frac_mass_old	fraction of stellar mass in the old component
Av_young	extinction of the young component
Age_young	age        -||-						Gyr
Av_old		extinction of the old component
Age_old		age        -||-						Gyr

zuse		adopted redshift
zuseperr	plus error on -||-
zusemerr	minus error on -||-
ztype		1: optical, 2: long-wavelength, 3: long-wavelngth after rejection of the optical

LIR		8-1000 um luminosity using the submm galaxy template 	LSun
LIRerr		error on -||-						Lsun
SFR		star formation rate using the submm galaxy template	Msun yr^-1
SFRerr		error on -||-						Msun yr^-1
sSFR		specific SFR using the submm galaxy template		Gyr^-1
sSFRerr		error on -||-						Gyr^-1
LIRArp		8-1000 um luminosity using the Arp220 template	 	LSun
LIRerrArp	error on -||-						Lsun
SFRArp		star formation rate using the Arp220 template		Msun yr^-1
SFRerrArp	error on -||-						Msun yr^-1
sSFRArp		specific SFR using the Arp220 template			Gyr^-1
sSFRerrArp	error on -||-						Gyr^-1
SFR850		star formation rate using only the 850um datapoint	Msun yr^-1
SFR850err	error on -||-						Msun yr^-1

SN850		signal-to-noise ratio of the SCUBA-2 detection
